What is limiting near-infrared astrometry in the Galactic Center?

We systematically investigate the error sources for high-precision astrometry from adaptive optics based near-infrared imaging data. We focus on the application in the crowded stellar field in the Galactic Center. We show that at the level of <=100 micro-arcseconds a number of effects are limiting the accuracy. Most important are the imperfectly subtracted seeing halos of neighboring stars, residual image distortions and unrecognized confusion of the target source with fainter sources in the background. Further contributors to the error budget are the uncertainty in estimating the point spread function, the signal-to-noise ratio induced statistical uncertainty, coordinate transformation errors, the chromaticity of refraction in Earth's atmosphere, the post adaptive optics differential tilt jitter and anisoplanatism. For stars as bright as mK=14, residual image distortions limit the astrometry, for fainter stars the limitation is set by the seeing halos of the surrounding stars. In order to improve the astrometry substantially at the current generation of telescopes, an adaptive optics system with high performance and weak seeing halos over a relatively small field (r<=3") is suited best. Furthermore, techniques to estimate or reconstruct the seeing halo could be promising.

==> answers_fritz_gillessen.txt <==
Answers to questions/suggesstion from referee

1. Equ.1 doesn't appear in Lindegren (1978). If it has been derived from another expression in that paper, then please state. I think it may come from another reference instead.

A1: Indeed, our formula was a bit too sloppy. For a circular aperture, 

	theta_fwhm = 1.028 lambda/D 

and Lindegren 1978, eq. 33 is 

	sigma_x = 1/pi lambda/D 1/SNR

We have corrected the text accordingly. The numerical difference is <3% only.

2. I think that for consistency, N(dot) in Equ.2 should be n(dot), as in Equ.3 and 4 

A2: We agree, our notation was confusing, since 'N' refers later always to number of pictures/pointings. However, a 'n' is also misleading, since later it denotes the number of electron in a given pixel, in equation 1 one needs the total number of electrons generated for a given star (over many pixels). So now we write the left hand side as a sum over the pixels to be clear.

3. The statements in the last paragraph of Section 2 surprise me, as the positional information on an image is contained in its slope, and the suggested pixel selection doesn't seem to leave much information about the slope.

A3: We think you refer to the sentences: 

	'As a simple example, we show the resulting posi- 
	tional uncertainty for a case in which the position is esti- 
	mated from a Gaussian shaped PSF-core with a FWHM of 
	6 pixels that contains 30% of the stellar light. As above, 
	the light from inside a 4-pixel radius was used. The error 
	so obtained represents the statistical limit to the positional 
	accuracy for a single, reduced frame.' 

This is simply the result of section 1 applied. And indeed, the choice of 4-pixel radius (not diameter!) includes most of the signal and slope for a source with a FULL width half max of 6 pixels. So, we think the text is fine as it is?!

4. Section 4.4.3, from the description it looks to me that the iterative scheme is not properly converging, and that the cutoff is set rather arbitrarily. Why is this?

A4: This is an interesting point. The algorithm does not converge in a simple fashion. a) The convergence behavior is rather in log(N_iter) than linear in N_iter. b) Convergence is differently quick for sources with different brightnesses. 
Actually, the algorithm will continue to concentrate the fluxes more and more - until each star (or: peak) is concentrated completely into its brightest pixel. This, however is astrometrically useless. Hence, there is a broad optimum at which sources are well separated and no sources are yet fully collapsed to single pixels. In practice, 5000 or 15000 iterations do not make much of a differences. 10 is very different, as is 10^6. 

What we typically do is, to try a few depths and then we choose the best result. We agree that this is not a strict criterion, but the astrometric 
impact of the iteration depth really is negligible compared to the PSF choice.

We have not changed the text.

5. Section 4.5.2. There is a garbled sentence halfway Equ.10 and 11, starting with "It will be extremely difficult..."

A5: The garbled sentence should read: 'It will be extremely difficult to detect these faint sources in the crowded field around Sgr~A* ever.'



==> coverletter.txt <==
Dear MNRAS,

we submit a paper draft entitled 

"What is limiting near-infrared astrometry in the Galactic Center?"

At the moment we don't think any special treatment of the manuscript is necessary. The figures all are in color, but should reproduce fine also in a black/white version. We would still propose that the online-version contains the color versions.

Please direct any questions both to tfritz@mpe.mpg.de and ste@mpe.mpg.de

Best regards,
Stefan Gillessen & Tobias Fritz
MPE


 
